From Limited Annotated Raw Material Data to Quality Production Data: A Case Study in the Milk Industry (Technical Report)

Industry 4.0 offers opportunities to combine multiple sensor data sources using IoT technologies for better utilization of raw material in production lines. A common belief that data is readily available (the big data phenomenon), is oftentimes challenged by the need to effectively acquire quality data under severe constraints. In this paper we propose a design methodology, using active learning to enhance learning capabilities, for building a model of production outcome using a constrained amount of raw material training data. The proposed methodology extends existing active learning methods to effectively solve regression-based learning problems and may serve settings where data acquisition requires excessive resources in the physical world. We further suggest a set of qualitative measures to analyze learners performance. The proposed methodology is demonstrated using an actual application in the milk industry, where milk is gathered from multiple small milk farms and brought to a dairy production plant to be processed into cottage cheese.

==> figs/regressors_comparison.csv <==
Init Method,Regressor,logAUC
Cl,LinearRegression,285.58261686406007
Cl,MLP,402.6444955481362
Cl,RandomForest,264.2388375330703
Cl,XGBoost,262.7276342610816
Di,LinearRegression,289.43588178409277
Di,MLP,401.97794495193455
Di,RandomForest,260.038608938051
Di,XGBoost,260.8503116941087
None,LinearRegression,295.26798467670244
None,MLP,406.90278524626393
None,RandomForest,268.26443938099317
None,XGBoost,272.2410996785666
Pareto,LinearRegression,286.5547689235939
Pareto,MLP,409.8690243040324
Pareto,RandomForest,264.8867403488426
Pareto,XGBoost,264.0332172711607
Random,LinearRegression,296.33402660491606
Random,MLP,383.9623045803267
Random,RandomForest,267.83655696786093
Random,XGBoost,271.531375245083

